Diagnosis of sickle cell anemia using AutoML on UV-Vis absorbance spectroscopy data

Sickle cell anemia is a genetic disorder that is widespread in many regions of the world. Early diagnosis through screening and preventive treatments are known to reduce mortality in the case of sickle cell disease (SCD). In addition, the screening of individuals with the largely asymptomatic condition of sickle cell trait (SCT) is necessary to curtail the genetic propagation of the disease. However, the cost and complexity of conventional diagnostic methods limit the feasibility of early diagnosis of SCD and SCT in resource-limited areas worldwide. Recently, our group developed a low-cost UV-Vis absorbance spectroscopy based diagnostic test for SCD and SCT. Here, we propose an AutoML based approach to classify the raw spectra data obtained from the developed UV-Vis spectroscopy technique with high accuracy. The proposed approach can detect the presence of sickle hemoglobin with 100% sensitivity and 93.84% specificity. This study demonstrates the potential utility of the machine learning-based absorbance spectroscopy test for deployment in mass screening programs in resource-limited settings.

==> Diagnosis of sickle cell anemia using AutoML on UV-Vis absorbance spectroscopy data/latex_extra.txt <==
\begin{figure}[h]
\begin{minipage}[b]{1.0\linewidth}
  \centering
  \centerline{\includegraphics[width=8.5cm ,keepaspectratio]{screening.PNG}}
%  \vspace{2.0cm}
  \centerline{(a) Screening results}\medskip
\end{minipage}
\end{figure}

\begin{figure}[h]
\begin{minipage}[b]{1.0\linewidth}
  \centering
  \centerline{\includegraphics[width=8.5cm ,keepaspectratio]{confirmatory.PNG}}
%  \vspace{2.0cm}
  \centerline{(a) Confirmatory Results}\medskip
\end{minipage}

\caption{Example of placing a figure with experimental results.}
\label{fig:res}
%
\end{figure}


\begin{adjustwidth}{0.5in}{0in}

\end{adjustwidth}


% To start a new column (but not a new page) and help balance the last-page
% column length use \vfill\pagebreak.
% -------------------------------------------------------------------------
\vfill
\pagebreak


\begin{figure}[h]

  \centering
  \centerline{\includegraphics[width=8.5cm ,keepaspectratio]{automl.PNG}}

  \centerline{(a) AutoMl system}

\caption{Example of placing a figure with experimental results.}
\label{fig:automlsysytem}
\end{figure}


\begin{table}[h]
\resizebox{0.450\textwidth}{!}{%
\begin{tabular}{l c c c c c}
\hline 
 Model & Sensitivity & Specificity & Accuracy \\ [1ex]
\hline
Auto-sklearn & 97.87 & 96.92 & 97.32\\
TPOT & 97.87 & 93.84 & 95.54 \\
Hyperopt & 97.87 & 93.84 & 95.53 \\
AutoKeras & 100 & 90.76 & 94.64 \\
\hline
\end{tabular}}
\caption{Model results}
\end{table}


\subsection{Performance analysis on validation data}
\label{ssec:validation}

We have also taken the overfitting issues on
the training, validation and test data splits into account. As illustrated
in Table 3, models tend to overfit the datasets with small
dataset. Auto-sklearn is the only model that seems to be able to overcome this issue. 
It can be said that more data is required for other models to provide butter results.  

\begin{table}[h]
\resizebox{0.49\textwidth}{!}{%
\begin{tabular}{l c c c c}
\hline 
 Metric & Auto-sklearn & TPOT & Hyperopt & AutoKeras \\ 
\hline
Sensitivity & 95.00 & 100 & 100 & 100\\
Specificity & 100 & 0 & 0 & 0 \\
Accuracy & 97.33 & 53.33 & 53.33 & 53.33\\

\hline
\end{tabular}}
\caption{Performance metrics on validation dataset}
\end{table}



Blood disorders are overwhelmingly common among certain tribes 
because of consanguineous marriage. It is indeed a heavy burden on 
medical care. Therefore, special attention is needed to eradicate or 
drastically reduce these blood disorders. Premarital screening helps to 
limit the spread of blood disorders (sickle cell anemia, thalassemia, etc.) 
from one generation to another. This approach is a useful and fundamental route to build a health society. Sickle cell disease (SCD) is a 
homozygous gene state disorder that leads to severe complications. SCD 
is predominant in Africa, the Middle East, and India, where malaria is a 
pandemic worldwide.
The diagnosis of blood disorders in early and advanced stages is 
important to reduce complications. To date, the most common conventional methods used for the detection of sickle diseases include 
complete blood count (CBC), hemoglobin electrophoresis, HPLC and 
PCR, which are expensive and cannot be used as routine 
laboratory tests in small hospitals, clinics or remote villages. To 
overcome such difficulties, the present study tried to understand the 
potential role of spectral techniques for a simple, inexpensive, and fast 
diagnostic protocol that could be employed in any small clinic and 
hospital in remote villages. 




==> latex_extra.txt <==
\begin{figure}[h]
\begin{minipage}[b]{1.0\linewidth}
  \centering
  \centerline{\includegraphics[width=8.5cm ,keepaspectratio]{screening.PNG}}
%  \vspace{2.0cm}
  \centerline{(a) Screening results}\medskip
\end{minipage}
\end{figure}

\begin{figure}[h]
\begin{minipage}[b]{1.0\linewidth}
  \centering
  \centerline{\includegraphics[width=8.5cm ,keepaspectratio]{confirmatory.PNG}}
%  \vspace{2.0cm}
  \centerline{(a) Confirmatory Results}\medskip
\end{minipage}

\caption{Example of placing a figure with experimental results.}
\label{fig:res}
%
\end{figure}


\begin{adjustwidth}{0.5in}{0in}

\end{adjustwidth}


% To start a new column (but not a new page) and help balance the last-page
% column length use \vfill\pagebreak.
% -------------------------------------------------------------------------
\vfill
\pagebreak


\begin{figure}[h]

  \centering
  \centerline{\includegraphics[width=8.5cm ,keepaspectratio]{automl.PNG}}

  \centerline{(a) AutoMl system}

\caption{Example of placing a figure with experimental results.}
\label{fig:automlsysytem}
\end{figure}


\begin{table}[h]
\resizebox{0.450\textwidth}{!}{%
\begin{tabular}{l c c c c c}
\hline 
 Model & Sensitivity & Specificity & Accuracy \\ [1ex]
\hline
Auto-sklearn & 97.87 & 96.92 & 97.32\\
TPOT & 97.87 & 93.84 & 95.54 \\
Hyperopt & 97.87 & 93.84 & 95.53 \\
AutoKeras & 100 & 90.76 & 94.64 \\
\hline
\end{tabular}}
\caption{Model results}
\end{table}


\subsection{Performance analysis on validation data}
\label{ssec:validation}

We have also taken the overfitting issues on
the training, validation and test data splits into account. As illustrated
in Table 3, models tend to overfit the datasets with small
dataset. Auto-sklearn is the only model that seems to be able to overcome this issue. 
It can be said that more data is required for other models to provide butter results.  

\begin{table}[h]
\resizebox{0.49\textwidth}{!}{%
\begin{tabular}{l c c c c}
\hline 
 Metric & Auto-sklearn & TPOT & Hyperopt & AutoKeras \\ 
\hline
Sensitivity & 95.00 & 100 & 100 & 100\\
Specificity & 100 & 0 & 0 & 0 \\
Accuracy & 97.33 & 53.33 & 53.33 & 53.33\\

\hline
\end{tabular}}
\caption{Performance metrics on validation dataset}
\end{table}



Blood disorders are overwhelmingly common among certain tribes 
because of consanguineous marriage. It is indeed a heavy burden on 
medical care. Therefore, special attention is needed to eradicate or 
drastically reduce these blood disorders. Premarital screening helps to 
limit the spread of blood disorders (sickle cell anemia, thalassemia, etc.) 
from one generation to another. This approach is a useful and fundamental route to build a health society. Sickle cell disease (SCD) is a 
homozygous gene state disorder that leads to severe complications. SCD 
is predominant in Africa, the Middle East, and India, where malaria is a 
pandemic worldwide.
The diagnosis of blood disorders in early and advanced stages is 
important to reduce complications. To date, the most common conventional methods used for the detection of sickle diseases include 
complete blood count (CBC), hemoglobin electrophoresis, HPLC and 
PCR, which are expensive and cannot be used as routine 
laboratory tests in small hospitals, clinics or remote villages. To 
overcome such difficulties, the present study tried to understand the 
potential role of spectral techniques for a simple, inexpensive, and fast 
diagnostic protocol that could be employed in any small clinic and 
hospital in remote villages. 



